Grey-box nonlinear state-space modelling for mechanical vibrations identification

In the present paper, a flexible and parsimonious model of the vibrations of nonlinear mechanical systems is introduced in the form of state-space equations. It is shown that the nonlinear model terms can be formed using a limited number of output measurements. A two-step identification procedure is derived for this grey-box model, integrating nonlinear subspace initialisation and maximum likelihood optimisation. The complete procedure is demonstrated on the Silverbox benchmark, which is an electrical mimicry of a single-degree-of-freedom mechanical system with one displacement-dependent nonlinearity.

==> References.txt <==
Ahlquist, J., Carreno, J., Climent, H., de Diego, R., and
de Alba, J. (2010). Assessment of nonlinear structural
response in A400M GVT. In Proceedings of the 28th
International Modal Analysis Conference (IMAC). Jacksonville,
FL.
Carney, K., Yunis, I., Smith, K., and Peng, C. (1997).
Nonlinear dynamic behavior in the Cassini spacecraft
modal survey. In Proceedings of the 15th International
Modal Analysis Conference (IMAC). Orlando, FL.
Lacy, S. and Bernstein, D. (2005). Subspace identification
for non-linear systems with measured-input nonlinearities.
International Journal of Control, 78, 906
926.
Laible, M., Fitzpatrick, K., and Grygier, M. (2013). International
Space Station 2A array modal analysis. In
Proceedings of the 31st International Modal Analysis
Conference (IMAC). Garden Grove, CA.
Levenberg, K. (1944). A method for the solution of
certain problems in least squares. Quarterly of Applied
Mathematics, 2, 164168.
Marchesiello, S. and Garibaldi, L. (2008). A time domain
approach for identifying nonlinear vibrating structures
by subspace methods. Mechanical Systems and Signal
Processing, 22, 81101.
Marquardt, D. (1963). An algorithm for least-squares
estimation of nonlinear parameters. Journal of the
Society for Industrial and Applied Mathematics, 11(2),
431441.
McKelvey, T., Ak¸cay, H., and Ljung, L. (1996). Subspacebased
multivariable system identification from frequency
response data. IEEE Transactions on Automatic
Control, 41(7), 960979.
No¨el, J. and Kerschen, G. (2013). Frequency-domain subspace
identification for nonlinear mechanical systems.
Mechanical Systems and Signal Processing, 40, 701717.
No¨el, J., Marchesiello, S., and Kerschen, G. (2014).
Subspace-based identification of a nonlinear spacecraft
in the time and frequency domains. Mechanical Systems
and Signal Processing, 43, 217236.
Paduart, J., Lauwers, L., Swevers, J., Smolders, K.,
Schoukens, J., and Pintelon, R. (2010). Identification
of nonlinear systems using Polynomial Nonlinear State
Space models. Automatica, 46, 647656.
Pintelon, R. (2002). Frequency-domain subspace system
identification using non-parametric noise models. Auto-
matica, 38, 12951311.
Pintelon, R. and Schoukens, J. (2001). System Identifi-
cation: A Frequency Domain Approach. IEEE Press,
Piscataway, NJ.
Schoukens, J. and Renneboog, J. (1986). Modeling the
noise influence on the Fourier coefficients after a discrete
Fourier transform. IEEE Transactions on Instrumenta-
tion and Measurement, 35(3), 279286.
Van Overschee, P. and De Moor, B. (1996). Subspace
Identification for Linear Systems: Theory, Implemen-
tation and Applications. Kluwer Academic Publishers,
Dordrecht, The Netherlands.
